Performance in beam tests of Carbon-enriched irradiated Low Gain Avalanche Detectors for the ATLAS High Granularity Timing Detector

The High Granularity Timing Detector (HGTD) will be installed in the ATLAS experiment to mitigate pile-up effects during the High Luminosity (HL) phase of the Large Hadron Collider (LHC) at CERN. Low Gain Avalanche Detectors (LGADs) will provide high-precision measurements of the time of arrival of particles at the HGTD, improving the particle-vertex assignment. To cope with the high-radiation environment, LGADs have been optimized by adding carbon in the gain layer, thus reducing the acceptor removal rate after irradiation. Performances of several carbon-enriched LGAD sensors from different vendors, and irradiated with high fluences of 1.5 and 2.5 x 10^15 neq/cm2, have been measured in beam test campaigns during the years 2021 and 2022 at CERN SPS and DESY. This paper presents the results obtained with data recorded by an oscilloscope synchronized with a beam telescope which provides particle position information within a resolution of a few um. Collected charge, time resolution and hit efficiency measurements are presented. In addition, the efficiency uniformity is also studied as a function of the position of the incident particle inside the sensor pad.

==> notes.txt <==
- refefrence for CERN SPS test beam facility?


==> oldbib.txt <==


\begin{thebibliography}{99}
%%Author, \emph{Title}, \emph{J. Abbrev.} {\bf vol} (year) pg.
\bibitem{hllhc}
O. Brüning, L. Rossi et al., \emph{High Luminosity Large Hadron Collider: A description for the European Strategy Preparatory Group, Tech. Rep.} {\bf CERN-ATS-2012-236} (2012).

\bibitem{hllhc_tdr}
A. G. et al., \emph{High-Luminosity Large Hadron Collider (HL-LHC): Technical Design Report V.0.1}, \emph{CERN Yellow Reports: Monographs}, CERN, (2017) \url{http://cds.cern.ch/record/2284929}.

\bibitem{hgtd_tp}
%Author, \emph{Title}, arxiv:1234.5678.
ATLAS Collaboration, \emph{Technical Proposal: A High-Granularity Timing Detector for the ATLAS Phase-II Upgrade, tech. rep.} {\bf CERN-LHCC-2018-023}, CERN, (2018) \url{https://cds.cern.ch/record/2623663}.

\bibitem{hgtd_tdr}
ATLAS Collaboration, \emph{Technical Design Report: A High-Granularity Timing Detector for the ATLAS Phase-II Upgrade} {\bf CERN-LHCC-2020-007}, CERN, (2020) ATLAS-TDR-031. \url{https://cds.cern.ch/record/2719855}.

\bibitem{atlas}
ATLAS Collaboration, \emph{The ATLAS Experiment at the CERN Large Hadron Collider}, \emph{JINST} {\bf 3} (2008) S08003.

\bibitem{itk_strip_tdr}
ATLAS Collaboration, \emph{Technical Design Report for the ATLAS Inner Tracker Strip Detector}, (2017) ATLAS-TDR-025.

\bibitem{itk_pixel_tdr}
ATLAS Collaboration, \emph{Technical Design Report for the ATLAS Inner Tracker Pixel Detector}, (2017) ATLAS-TDR-030.

\bibitem{lgad}
G. Pellegrini et al., \emph{Technology developments and first measurements of Low Gain Avalanche Detectors (LGAD) for high energy physics applications}, \emph{Nucl. Instrum. Meth. A} {\bf 765} (2014) 12.

\bibitem{altiroc0}
C. De La Taille et al., \emph{ALTIROC0, a 20 pico-second time resolution ASIC for the ATLAS High Granularity Timing Detector (HGTD)} in \emph{Proceedings of the Topical Workshop on Electronics for Particle Physics (TWEPP-17)}, Santa Cruz, California, U.S.A, September 2017, \emph{PoS} {\bf TWEPP-17} (2018) 006.

\bibitem{altiroc0_results}
C. Agapopoulou et al., \emph{Performance of a Front End prototype ASIC for picosecond precision time measurements with LGAD sensors}, \emph{JINST} {\bf 15} (2020) P07007, arXiv:2002.06089.

\bibitem{spsfacility}
CERN SPS North Area: \url{http://sba.web.cern.ch/sba/BeamsAndAreas/H6/H6_presentation.html}.

\bibitem{desyfacility}
R.Diener, J.Dreyling-Eschweiler, H.Ehrlichmann, I.M.Gregor, U.Kötz, U.Krämer, N.Meyners, N.Potylitsina-Kube, A.Schütz, P.Schütze, M.Stanitzki, \emph{The DESY II test beam facility}, \emph{Nucl. Instr. Meth. A} {\bf 922} (2019) Pages 265--286.
%\bibitem{desytb} 
%R. Diener at al., \emph{The DESY II test beam facility} \emph{Nucl. Instr. Meth. A} {\bf 922} (2019) 265-286

\bibitem{hgtd_tb_paper}
L. Masetti et al., \emph{Beam test measurements of Low Gain Avalanche Detector single pads and arrays for the ATLAS High Granularity Timing Detector}, \emph{JINST} {\bf 13} (2018) P06017, arXiv:1804.00622.

\bibitem{irrad_lgad_tb}
J. Lange et al., \emph{Gain and time resolution of \SI{45}{\micro\metre} thin Low Gain Avalanche Detectors before and after irradiation up to a fluence of 10$^{15}$ n$_{eq}$/cm$^{2}$}, \emph{JINST} {\bf 12} (2017) P05003, arXiv:1703.09004.

\bibitem{MarTorino}
M. Carulla et al., \emph{First 50\,$\mu$m thick LGAD fabrication at CNM}, \emph{28th RD50 Workshop, Torino, Italy}, (2016), \url{https://agenda.infn.it/getFile.py/access?contribId=20&sessionId=8&resId=0&materialId=slides&confId=11109}.

\bibitem{rd50}
\emph{(RD50) - Radiation hard semiconductor devices for very high luminosity colliders},\url{http://rd50.web.cern.ch/rd50/}.
%The RD50 collaboration: \url{https://rd50.web.cern.ch/rd50}.

\bibitem{cnm_talk32rd50}
S. Hidalgo, M. Carulla, A. Doblas, D. Flores, A. Merlos, G. Pellegrini, D. Quirion, \emph{CNM activities on LGADs for ATLAS/CMS Timing Layers}, 32$^{nd}$ RD50 Workshop, Hamburg, \url{https://indico.cern.ch/event/719814/contributions/3022492/}.

\bibitem{thinLGADradiationHardness}
G. Kramberger et al., \emph{Radiation Hardness of Thin Low Gain Avalanche Detectors}, (2017), arXiv:1711.06003.

\bibitem{hgtd_instr20}
L. Castillo Garc\'{i}a, \emph{A High-Granularity Timing Detector for the Phase-{II} upgrade of the {ATLAS} Calorimeter system: detector concept, description, R{\&}D and beam test results}, \emph{JINST} {\bf 15} (2020) C09047, https://doi.org/10.1088/1748-0221/15/09/C09047.

\bibitem{telescope}
H.Jansen, S.Spannagel, J.Behr, A.Bulgheroni, G.Claus, E.Corrin, D.Cussans, J.Dreyling-Eschweiler, D.Eckstein, T.Eichhorn, et al., \emph{Performance of the EUDET-type beam telescopes}, \emph{EPJ Techniques and Instrumentation} {\bf 3} (2016),
doi:10.1140/epjti/s40485-016-0033-2,
arxiv:1603.09669v2.

\bibitem{Posopkina2635107}
O. V. Posopkina, V. Gkougkousis, and L. Castillo Garcia, \emph{Design and integration of a SiPM based Timing Reference for ATLAS HGTD test beam} {\bf CERN-STUDENTS-Note-2018-057}, Aug 2018, \url{https://cds.cern.ch/record/2635107}.

\bibitem{ucsc_readoutboard}
Z. Galloway et al., \emph{Properties of HPK UFSD after neutron irradiation up to $6 \times 10^{15}$ n$_{eq}$/cm$^{2}$}, \emph{Nucl. Instr. Meth. A} {\bf 940} (2019) Pages 19--29.

\bibitem{ku_readoutboard_paper}
T. Isidori et al., \emph{Performance of a low gain avalanche detector in a medical linac and
characterisation of the beam profile}, (2021) \emph{Phys. Med. Biol.} {\bf 66} 135002, https://doi.org/10.1088/1361-6560/ac0587.

\bibitem{ku_readoutboard_talk}
N. Cartiglia, \emph{Beam test studies of the LGAD sensors at FNAL}, 30$^{th}$ RD50 Workshop, Krakow, \url{https://indico.cern.ch/event/637212/contributions/2608659/}.

%\bibitem{beamtest_ufsd}
%N. Cartiglia et al., \emph{Beam test results of a 16 ps timing system based on ultra-fast silicon detectors}, \emph{Nucl. Instr. Meth. A} {\bf 850} (2017) Pages 83--88, https://doi.org/10.1016/j.nima.2017.01.021.

\bibitem{sipmSensLdatasheet}
SensL TM, \emph{C-Series datacheet: Low Noise, Blue-Sensitive Silicon Photomultipliers}, \url{https://www.sensl.com/downloads/ds/DS-MicroCseries.pdf}.

\bibitem{geigermodeAPDs}
D. Renker, \emph{Geiger-mode avalanche photodiodes, history, properties    and problems}, \emph{Nucl. Instr. Meth. A} {\bf 567} (2006) Pages 48--56, https://doi.org/10.1016/j.nima.2006.05.060.

\bibitem{sipmSensLboarddesign}
SensL TM, \emph{SMT/MLP SMA and SMTPA Board Reference Designs}, \url{https://sensl.com/downloads/ds/TN-SMT\%20Board\%20Reference\%20Designs.pdf}.

\bibitem{galli52amplifier}
Mini-Circuits TM, \emph{Gali-52+ Sourface Mount Monolithic Amplifier Datasheet}, \url{https://www.minicircuits.com/pdfs/GALI-52+.pdf}.

\bibitem{fei4}
U. Koetz, I. Rubinskiy, \emph{User Manual: ATLAS FE-I4A Pixel Module as a Trigger Plane for the Beam Telescope}, \url{https://telescopes.desy.de/images/0/08/131014_koetz-rubinsky_FEI4_as_trigger_plane.pdf}.

\bibitem{eudettlu}
D. Cussans, \emph{Description of the JRA1 Trigger Logic Unit (TLU), v0.2c, Tech. Rep.}, (2009), \url{http://www.eudet.org/e26/e28/e42441/e57298/EUDET-MEMO-2009-04.pdf}.

\bibitem{eudaq_jinst}
P. Ahlburg et al., \emph{EUDAQ—a data acquisition software framework for common beam telescopes}, \emph{JINST} {\bf 15} (2020) P01038.

\bibitem{usbpix_nim}
M. Backhaus et al., \emph{Development of a versatile and modular test system for ATLAS hybrid pixel detectors}, \emph{Nucl. Instr. Meth. A} {\bf 650} (2011) 37.

\bibitem{lgadutils}
\emph{LGADUtils: A C++ based framework for waveform analysis}, \url{https://gitlab.cern.ch/egkougko/lgadutils}.

\bibitem{eutelescope}
I. Rubinskiy, \emph{EUTelescope.  Offline  track  reconstruction  and  DUT  analysis  software},  Tech. Rep. EUDET-Memo-2010-12, (2010), \url{https://www.eudet.org/e26/e28/e86887/e107460/EUDET-Memo-2010-12.pdf}.

\bibitem{eutelescope_web}
\emph{EUTelescope: A Generic Pixel Telescope Data Analysis Framework}, \url{http://eutelescope.web.cern.ch/}.

\bibitem{instruments2022}
L. Castillo Garc\'{i}a, E. L. Gkougkousis, C. Grieco, S. Grinstein, \emph{Characterization of Irradiated Boron, Carbon-Enriched and Gallium Si-on-Si Wafer Low Gain Avalanche Detectors}, \emph{Instruments} {\bf 6} (2022) 1-2, https://doi.org/10.3390/instruments6010002.

